Graph-Structured Representations for Visual Question Answering

This paper proposes to improve visual question answering (VQA) with structured representations of both scene contents and questions. A key challenge in VQA is to require joint reasoning over the visual and text domains. The predominant CNN/LSTM-based approach to VQA is limited by monolithic vector representations that largely ignore structure in the scene and in the form of the question. CNN feature vectors cannot effectively capture situations as simple as multiple object instances, and LSTMs process questions as series of words, which does not reflect the true complexity of language structure. We instead propose to build graphs over the scene objects and over the question words, and we describe a deep neural network that exploits the structure in these representations. This shows significant benefit over the sequential processing of LSTMs. The overall efficacy of our approach is demonstrated by significant improvements over the state-of-the-art, from 71.2% to 74.4% in accuracy on the "abstract scenes" multiple-choice benchmark, and from 34.7% to 39.1% in accuracy over pairs of "balanced" scenes, i.e. images with fine-grained differences and opposite yes/no answers to a same question.

==> 14965-5372.txt <==
Is the young man dropping a football~?\\
Answer: yes

==> 14966-900053720.txt <==
Is the young man dropping a football~?\\
Answer: \red{\st{yes}}~~no

==> 14967-10677.txt <==
Is the sun out~?\\
Answer: yes

==> 14968-900106771.txt <==
Is the sun out~?\\
Answer: no

==> 15752-7867.txt <==
Is there a dog~?\\
Answer: yes

==> 15753-900078671.txt <==
Is there a dog~?\\
Answer: no

==> 16088-4845.txt <==
Is the man jump roping~?\\
Answer: \red{\st{no}}~~yes

==> 16089-900048451.txt <==
Is the man jump roping~?\\
Answer: no

==> 22937.txt <==
Can this child climb on the couch ? no

==> 23128.txt <==
Does the man look depressed~?\\
Answer: yes

==> 23273.txt <==
What color is his shirt~?\\
Answer: \red{\st{red}}~~black

==> 23301.txt <==
How many clouds in the sky~?\\
Answer: 3

==> 23328.txt <==
What is the man doing~?\\
Answer: \red{\st{sitting}}~~watching tv

==> 23359.txt <==
What is the pattern on the curtains ? floral

==> 23429.txt <==
Is this an african american girl~?\\
Answer: \red{\st{yes}}~~no

==> 23521.txt <==
Is the grass green~?\\
Answer: yes

==> 26817.txt <==
Is the woman exercising~?\\
Answer: yes

==> 27250.txt <==
What is the girl doing~?\\
Answer: \red{\st{jumping}}~~jumping rope

==> 27555.txt <==
Does he walk like an idiot~?\\
Answer: yes

==> 27578.txt <==
Is the man sitting on the armrest~?\\
Answer: \red{\st{no}}~~yes

==> 27709.txt <==
Who is sitting between toys~?\\
Answer: baby

==> 27778.txt <==
What color are the pillows on the couch~?\\
Answer: brown

==> 29551.txt <==
Might they be dating~?\\
Answer: yes

==> 29627.txt <==
Where is the girl sitting~?\\
Answer: \red{\st{sandbox}}~~bench

==> 29685.txt <==
What is underneath the arched window~?\\
Answer: \red{\st{rug}}~~plant

==> 29758.txt <==
Where is the slide facing~?\\
Answer: \red{\st{sandbox}}~~left

==> 29804.txt <==
How many clouds~?\\
Answer: 2

==> 29819.txt <==
Is the lady reading~?\\
Answer: yes

==> 29865.txt <==
How many flowers are in the room~?\\
Answer: 0

==> 29907.txt <==
What is on the mantle~?\\
Answer: \red{\st{wine}}~~toys

==> 4352-18589.txt <==
Does the boy know the old man~?\\
Answer: yes

==> 4353-900185892.txt <==
Does the boy know the old man~?\\
Answer: no

==> 4393-18336.txt <==
Is the woman 's ' hand on the bike~?\\
Answer: \red{\st{yes}}~~no

==> 4394-900183361.txt <==
Is the woman 's ' hand on the bike~?\\
Answer: yes

==> 4688-15266.txt <==
Is the woman expecting company~?\\
Answer: yes

==> 4689-900152662.txt <==
Is the woman expecting company~?\\
Answer: no

==> 5176-7412.txt <==
Is that mode of transportation easy to ride on in the grass~?\\
Answer: no

==> 5177-900074122.txt <==
Is that mode of transportation easy to ride on in the grass~?\\
Answer: \red{\st{no}}~~yes

==> 7269-14758.txt <==
Is the young lady tempted to pet the dog~?\\
Answer: yes

==> 7270-900147580.txt <==
Is the young lady tempted to pet the dog~?\\
Answer: no

==> 7309-18242.txt <==
Is she running to help him~?\\
Answer: yes

==> 7310-900182422.txt <==
Is she running to help him~?\\
Answer: \red{\st{yes}}~~no

==> 7586-16901.txt <==
Is the man close to the left window~?\\
Answer: \red{\st{yes}}~~no

==> 7587-900169010.txt <==
Is the man close to the left window~?\\
Answer: \red{\st{no}}~~yes

==> 8458-5536.txt <==
Is this man hungry~?\\
Answer: \red{\st{no}}~~yes

==> 8459-900055360.txt <==
Is this man hungry~?\\
Answer: \red{\st{yes}}~~no

==> 8466-14578.txt <==
Is the girl about to kick the soccer ball~?\\
Answer: \red{\st{no}}~~yes

==> 8467-900145780.txt <==
Is the girl about to kick the soccer ball~?\\
Answer: no

==> 9149-3819.txt <==
Is there a dog in the dog bed~?\\
Answer: \red{\st{no}}~~yes

==> 9150-900038192.txt <==
Is there a dog in the dog bed~?\\
Answer: no
